Exact SMEFT formulation and expansion to $\mathcal{O}(v^4/\Lambda^4)$

The Standard Model Effective Field Theory (SMEFT) theoretical framework is increasingly used to interpret particle physics measurements and constrain physics beyond the Standard Model. We investigate the truncation of the effective-operator expansion using the geometric formulation of the SMEFT, which allows exact solutions, up to mass-dimension eight. Using this construction, we compare the exact solution to the expansion at ${\mathcal{O}}(v^2/\Lambda^2)$, partial ${\mathcal{O}}(v^4/\Lambda^4)$ using a subset of terms with dimension-6 operators, and full ${\mathcal{O}}(v^4/\Lambda^4)$, where $v$ is the vacuum expectation value and $\Lambda$ is the scale of new physics. This comparison is performed for general values of the coefficients, and for the specific model of a heavy U(1) gauge field kinetically mixed with the Standard Model. We additionally determine the input-parameter scheme dependence at all orders in $v/\Lambda$, and show that this dependence increases at higher orders in $v/\Lambda$.

==> squareornotfits_final.txt <==
0Info in <TCanvas::MakeDefCanvas>:  created default TCanvas with name c1
 FCN=2972.43 FROM MIGRAD    STATUS=CONVERGED      68 CALLS          69 TOTAL
                     EDM=1.09373e-08    STRATEGY= 1      ERROR MATRIX ACCURATE 
  EXT PARAMETER                                   STEP         FIRST   
  NO.   NAME      VALUE            ERROR          SIZE      DERIVATIVE 
   1  Constant     9.91075e+03   7.57150e+01   1.28923e+00   1.67664e-06
   2  Mean         4.26416e-01   2.23784e-01   5.95822e-03   2.29852e-04
   3  Sigma        4.29370e+01   2.86874e-01   3.82992e-05   9.34467e-02
 FCN=2956.85 FROM MIGRAD    STATUS=CONVERGED      64 CALLS          65 TOTAL
                     EDM=7.75014e-08    STRATEGY= 1      ERROR MATRIX ACCURATE 
  EXT PARAMETER                                   STEP         FIRST   
  NO.   NAME      VALUE            ERROR          SIZE      DERIVATIVE 
   1  Constant     9.89886e+03   7.55597e+01   1.28413e+00   5.32585e-06
   2  Mean         3.96179e-01   2.24247e-01   5.95496e-03   4.12269e-04
   3  Sigma        4.30081e+01   2.87273e-01   3.82402e-05   2.63244e-01
 FCN=2194.02 FROM MIGRAD    STATUS=CONVERGED      73 CALLS          74 TOTAL
                     EDM=4.0677e-11    STRATEGY= 1      ERROR MATRIX ACCURATE 
  EXT PARAMETER                                   STEP         FIRST   
  NO.   NAME      VALUE            ERROR          SIZE      DERIVATIVE 
   1  Constant     1.17191e+04   8.86366e+01   1.33692e+00   2.24973e-08
   2  Mean         9.71045e+01   1.73814e-01   3.97593e-03  -5.05044e-05
   3  Sigma        3.43222e+01   2.01159e-01   2.87643e-05   1.16594e-05
 FCN=2290.29 FROM MIGRAD    STATUS=CONVERGED      67 CALLS          68 TOTAL
                     EDM=1.11672e-10    STRATEGY= 1      ERROR MATRIX ACCURATE 
  EXT PARAMETER                                   STEP         FIRST   
  NO.   NAME      VALUE            ERROR          SIZE      DERIVATIVE 
   1  Constant     1.19413e+04   9.09904e+01   1.39211e+00  -3.94964e-08
   2  Mean         9.71315e+01   1.70085e-01   3.97426e-03   8.40895e-05
   3  Sigma        3.36505e+01   1.98850e-01   2.92532e-05  -3.49592e-03


(**)

 
   FCN=5417.2 FROM MIGRAD    STATUS=CONVERGED      87 CALLS          88 TOTAL
                       EDM=8.90753e-09    STRATEGY= 1  ERROR MATRIX UNCERTAINTY   2.1 per cent
    EXT PARAMETER                                   STEP         FIRST   
    NO.   NAME      VALUE            ERROR          SIZE      DERIVATIVE 
     1  Constant     2.26181e+04   1.43552e+02   5.69860e-01  -7.14260e-07
     2  Mean        -5.53180e-02   1.85540e-03  -1.24142e-05  -4.28549e-02
     3  Sigma        3.65133e-01   1.46273e-03  -3.23314e-06   5.85876e-02
   FCN=5164.67 FROM MIGRAD    STATUS=CONVERGED      91 CALLS          92 TOTAL
                       EDM=1.22529e-08    STRATEGY= 1  ERROR MATRIX UNCERTAINTY   2.4 per cent
    EXT PARAMETER                                   STEP         FIRST   
    NO.   NAME      VALUE            ERROR          SIZE      DERIVATIVE 
     1  Constant     2.25386e+04   1.43192e+02   2.92580e-01   1.30616e-07
     2  Mean        -1.05522e+00   1.85086e-03  -6.64894e-06  -9.91154e-02
     3  Sigma        3.62278e-01   1.44498e-03   4.12666e-06  -1.56471e-01
   FCN=484.786 FROM MIGRAD    STATUS=CONVERGED      77 CALLS          78 TOTAL
                       EDM=4.35856e-08    STRATEGY= 1      ERROR MATRIX ACCURATE 
    EXT PARAMETER                                   STEP         FIRST   
    NO.   NAME      VALUE            ERROR          SIZE      DERIVATIVE 
     1  Constant     2.82945e+03   2.66647e+01   1.98286e-01   5.13463e-06
     2  Mean         4.66050e-01   1.70973e-02   1.72581e-04  -1.08605e-02
     3  Sigma        1.89703e+00   2.25424e-02   3.27684e-05   8.36568e-02
   FCN=1401.58 FROM MIGRAD    STATUS=CONVERGED      71 CALLS          72 TOTAL
                       EDM=1.81515e-08    STRATEGY= 1      ERROR MATRIX ACCURATE 
    EXT PARAMETER                                   STEP         FIRST   
    NO.   NAME      VALUE            ERROR          SIZE      DERIVATIVE 
     1  Constant     4.51349e+03   3.25113e+01   4.16846e-01   5.47434e-06
     2  Mean         1.51126e+01   3.23927e-02   5.88152e-04   4.05722e-03
     3  Sigma        6.12453e+00   3.40045e-02   2.38461e-05   2.71996e-02
   
